Building a hierarchical exchange into a graph neural network for power flow

Solving AC power flow couples every bus to the whole network, whereas corrective graph neural networks exchange information only between neighboring buses. We insert a two-level hierarchical exchange into GENCO, replacing two of its twelve corrective layers at lower counted matrix FLOPs. The exchange compresses bus states onto nested sets of anchor buses, mixes them by coarse-graph message passing and global attention, and maps the context back to every bus. Bus-to-anchor weights come from Kron's zero-injection map of the admittance matrix (Kron) or a graph partition (Quotient). Under a 200-epoch multi-grid training across 500-, 2,000-, and 4,917-bus grids, Kron lowers the flat network's error on new scenarios by 85.0% (from 3.24 to 0.49 times a bus-mean reference) and Quotient by 78.2%. Both beat the reference on every training grid and seed, with Kron consistently ahead, while no model beats it on two unseen grids.

==> LICENSE-arxiv-style.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

